A Wide-Field View on Multiple Stellar Populations in 28 Milky Way Globular Clusters

The majority of Galactic globular clusters (GCs) contain multiple stellar populations displaying specific chemical abundance variations. In particular, GCs generally contain a `primordial' population with abundances similar to field stars, along with an `enriched' population exhibiting light element anomalies. In this paper we present a homogeneous and wide-view analysis of multiple stellar populations in 28 Galactic GCs. By using a combination of HST photometry together with wide-field, ground-based photometry we are able to analyse between 84% and 99% of all stars in each cluster. For each GC, we classify stars into separate sub-populations using the well-established $C_{\rm{UBI}}$ colour index, and investigate the spatial distributions of these populations. Our results show that dynamically young GCs can contain either centrally concentrated enriched or primordial populations, or no centrally concentrated population. Dynamically old GCs show fully mixed populations as expected. The existence of clusters born with centrally concentrated primordial (and homogeneously mixed) populations exacerbates the mass-budget problem facing many cluster formation scenarios. The diversity in these results also highlights the need for additional theories that can account for the wide variety of initial conditions that we find. We finally investigate the enriched star fraction as a function of different global parameters in our GC sample, using also data for young and low-mass clusters from the Small- and Large Magellanic Clouds and confirm earlier results that the enriched star fraction strongly correlates with the initial mass of a cluster.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
